Physics-Informed Neural Networks for Complex Eigenfrequency Identification and Mode Structure Reconstruction of the Ground-State ITG Branch

Physics-informed neural networks (PINNs) combine sparse observations with physical equations, providing an important approach for modeling complex plasma processes and inferring unknown physical quantities. The steep-gradient pedestal of high-confinement-mode tokamaks is closely linked to plasma confinement and edge transport. Analyzing ion-temperature-gradient (ITG) drift waves in this region requires jointly identifying complex eigenfrequencies and reconstructing two-dimensional complex-valued mode fields. Localized high-frequency oscillations, strong real-imaginary coupling, and nonlinear coupling between the mode field and eigenfrequency challenge PINN representation and joint optimization. To address these challenges, we propose a physics-informed neural framework combining Fourier feature encoding, complex-valued feature propagation, and three-stage training. Under sparse observations and physical constraints, it jointly solves for the complex eigenfrequency and mode field of a representative ground-state ITG branch. Experiments show that the framework accurately recovers the target complex eigenfrequency and two-dimensional complex-valued mode field and outperforms representative PINN baselines. It also provides a basis for analyzing higher-order and multiple-branch drift-wave modes.

==> figures/metrics.txt <==
Checkpoint: checkpoint_data/checkpoints_6/model_latest.pt
Rel-L2: 2.2735782962e-01
Aligned Rel-L2: 1.8444809275e-01
RMSE: 3.8480214895e-05
MAE: 2.2681546969e-05
Correlation: 0.9828403575
Best align scale: 8.8087557728e-01 + -1.8988780280e-03j
Predicted omega_hat: (2.1747615337371826+2.92749285697937j)
Ground Truth omega_hat: (2.087704882474844+2.9867378095300103j)
Eigenvalue Relative Error: 2.8897362569e-02

